Integrated Information in Process Theories

We demonstrate how the key notions of Tononi et al.'s Integrated Information Theory (IIT) can be studied within the simple graphical language of process theories, i.e. symmetric monoidal categories. This allows IIT to be generalised to a broad range of physical theories, including as a special case the Quantum IIT of Zanardi, Tomka and Venuti.

==> figures/cm-sum.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (1) at (-2, 0.25) {};
		\node [style=point] (2) at (-2, -1) {$a$};
		\node [style=none] (3) at (-2, 0.25) {};
		\node [style=label] (4) at (-2, 0.75) {$A$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (3.center) to (2);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/cm_a.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (1) at (-2, 0.25) {};
		\node [style=downground] (2) at (-2, -1) {};
		\node [style=none] (3) at (-2, 0.25) {};
		\node [style=label] (4) at (-2, 0.75) {$A$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (3.center) to (2);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/combine_axioms.tikz <==
\begin{tikzpicture}
\end{tikzpicture}


==> figures/conc-1.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=point] (0) at (0.25, 0) {$\caus_s(M,P^c)$};
		\node [style=scalar] (1) at (-3.5, 0) {$\phi_M$};
		\node [style=none] (2) at (0.25, 1) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (2.center) to (0);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/conc-2.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=point] (0) at (0.25, 0) {$\eff_s(M,P^e)$};
		\node [style=scalar] (1) at (-3.5, 0) {$\phi_M$};
		\node [style=none] (2) at (0.25, 1) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (2.center) to (0);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/discard-sum.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (1) at (-2, -0.5) {};
		\node [style=copoint] (2) at (-2, 0.75) {$a$};
		\node [style=none] (3) at (-2, -0.5) {};
		\node [style=label] (4) at (-2, -1) {$A$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (3.center) to (2);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/discard_a.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (1) at (-2, -0.5) {};
		\node [style=upground] (2) at (-2, 0.75) {};
		\node [style=none] (3) at (-2, -0.5) {};
		\node [style=label] (4) at (-2, -1) {$A$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (3.center) to (2);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/ecrep.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=point] (0) at (0.25, 0) {$\bar{\caus}(M)$};
		\node [style=none] (1) at (0.25, 1.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1.center) to (0);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/ecrep2.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=point] (0) at (0.25, 0) {$\bar{\caus}'(M)$};
		\node [style=none] (1) at (0.25, 1.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1.center) to (0);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/exr.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=point] (0) at (0.25, 0) {$\bar{\eff}(M)$};
		\node [style=none] (1) at (0.25, 1.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1.center) to (0);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/exr2.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=point] (0) at (0.25, 0) {$\bar{\eff}'(M)$};
		\node [style=none] (1) at (0.25, 1.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1.center) to (0);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/ext-c-rep-2.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=point] (0) at (0.25, 0) {$\bar{\caus}'(M)$};
		\node [style=none] (1) at (0.25, 1.25) {};
		\node [style=scalar] (2) at (-2.25, 0) {$\! \phi' \! $};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1.center) to (0);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/ext-c-rep.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=point] (0) at (0.25, 0) {$\bar{\caus}(M)$};
		\node [style=none] (1) at (0.25, 1.25) {};
		\node [style=scalar] (2) at (-2, 0) {$\! \phi \! $};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1.center) to (0);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/ext-rep-2.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=point] (0) at (0.25, 0) {$\bar{\eff}'(M)$};
		\node [style=none] (1) at (0.25, 1.25) {};
		\node [style=scalar] (2) at (-2, 0) {$\!\phi'\!$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1.center) to (0);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/ext-rep.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=point] (0) at (0.25, 0) {$\bar{\eff}(M)$};
		\node [style=none] (1) at (0.25, 1.25) {};
		\node [style=scalar] (2) at (-1.75, 0) {$\! \phi \! $};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1.center) to (0);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/rho.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=point] (0) at (0.25, -0.25) {$\rho$};
		\node [style=none] (1) at (0.25, 1) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1.center) to (0);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/scalar-mult.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=scalar] (0) at (-1.25, 0) {$r$};
		\node [style=point] (1) at (0.25, 0) {$s$};
		\node [style=none] (2) at (0.25, 1) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (2.center) to (1);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/scalars.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=scalar] (0) at (-1.25, 0) {$r$};
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/sigma.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=point] (0) at (0.25, -0.25) {$\sigma$};
		\node [style=none] (1) at (0.25, 1) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1.center) to (0);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/spider-copoint.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=whitedot] (0) at (0, 0.75) {};
		\node [style=none] (17) at (0, 0.75) {};
		\node [style=none] (18) at (0, -0.5) {};
		\node [style=label] (19) at (0, -1) {$A$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (18.center) to (17.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/spider-point.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=whitedot] (0) at (0, -0.75) {};
		\node [style=none] (17) at (0, -0.75) {};
		\node [style=none] (18) at (0, 0.5) {};
		\node [style=label] (19) at (0, 1) {$A$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (18.center) to (17.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/state-exp.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (1.25, 0.75) {};
		\node [style=point] (1) at (1.25, -0.75) {$s$};
		\node [style=label] (2) at (1.25, 1.25) {$S$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1) to (0.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/state-s.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=point] (5) at (-4, -0.25) {$s$};
		\node [style=none] (6) at (-4, 0.75) {};
		\node [style=none] (7) at (-4, 1.25) {$S$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (6.center) to (5);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/toy-rep-core.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=point] (8) at (-7.5, -0.25) {$\bar{e}(\sys{M},\sys{P_M})$};
		\node [style=none] (9) at (-7.5, 1.5) {};
		\node [style=none] (10) at (-7.5, -0.25) {};
		\node [style=label] (12) at (-7.5, 2) {$S$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (10.center) to (9.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/unconstrained-rep-2.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=point] (6) at (4.5, 0) {$e$};
		\node [style=none] (7) at (4.5, 1.5) {};
		\node [style=label] (8) at (4.5, 2) {$P$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (6) to (7.center);
	\end{pgfonlayer}
\end{tikzpicture}

